Stress Testing Method for Scenario Based Testing of Automated Driving Systems

Classical approaches and procedures for testing of automated vehicles of SAE levels 1 and 2 were based on defined scenarios with specific maneuvers, depending on the function under test. For automated driving systems (ADS) of SAE level 3+, the scenario space is infinite and calling for virtual testing and verification. However, even in simulation, the generation of safety-relevant scenarios for ADS is expensive and time-consuming. This leads to a demand for stochastic and realistic traffic simulation. Therefore, microscopic traffic flow simulation models (TFSM) are becoming a crucial part of scenario-based testing of ADS. In this paper, a co-simulation between the multi-body simulation software IPG CarMaker and the microscopic traffic flow simulation software (TFSS) PTV Vissim is used. Although the TFSS could provide realistic and stochastic behavior of the traffic participants, safety-critical scenarios (SCS) occur rarely. In order to avoid this, a novel Stress Testing Method (STM) is introduced. With this method, traffic participants are manipulated via external driver DLL interface from PTV Vissim in the vicinity of the vehicle under test in order to provoke defined critical maneuvers derived from statistical accident data on highways in Austria. These external driver models imitate human driving errors, resulting in an increase of safety-critical scenarios. As a result, the presented STM method contributes to an increase of safety-relevant scenarios for verification, testing and assessment of ADS.

==> data/ACC_accel_t.txt <==
1.55	-0.15
1.6	-0.29
1.65	-0.43
1.7	-0.57
1.75	-0.7
1.8	-0.83
1.85	-0.96
1.9	-1.08
1.95	-1.2
2	-1.31
2.05	-1.42
2.1	-1.53
2.15	-1.63
2.2	-1.73
2.25	-1.83
2.3	-1.92
2.35	-2.01
2.4	-2.09
2.45	-2.17
2.5	-2.25
2.55	-2.32
2.6	-2.39
2.65	-2.46
2.7	-2.52
2.75	-2.58
2.8	-2.63
2.85	-2.68
2.9	-2.73
2.95	-2.77
3	-2.81
3.05	-2.85
3.1	-2.88
3.15	-2.91
3.2	-2.93
3.25	-2.95
3.3	-2.97
3.35	-2.98
3.4	-2.99
3.45	-3
3.5	-3
3.55	-3
3.6	-2.99
3.65	-2.98
3.7	-2.97
3.75	-2.95
3.8	-2.93
3.85	-2.91
3.9	-2.88
3.95	-2.85
4	-2.81
4.05	-2.77
4.1	-2.73
4.15	-2.68
4.2	-2.63
4.25	-2.58
4.3	-2.52
4.35	-2.46
4.4	-2.39
4.45	-2.32
4.5	-2.25
4.55	-2.17
4.6	-2.09
4.65	-2.01
4.7	-1.92
4.75	-1.83
4.8	-1.73
4.85	-1.63
4.9	-1.53
4.95	-1.42
5	-1.31
5.05	-1.2
5.1	-1.08
5.15	-0.96
5.2	-0.83
5.25	-0.7
5.3	-0.57
5.35	-0.43
5.4	-0.29
5.45	-0.15
5.5	0
5.55	0
5.6	0
5.65	0
5.7	0
5.75	0
5.8	0
5.85	0
5.9	0


==> data/ACC_speed_t.txt <==
1.55	71.02
1.6	70.97
1.65	70.89
1.7	70.79
1.75	70.66
1.8	70.51
1.85	70.34
1.9	70.15
1.95	69.93
2	69.69
2.05	69.44
2.1	69.16
2.15	68.87
2.2	68.56
2.25	68.23
2.3	67.88
2.35	67.52
2.4	67.14
2.45	66.75
2.5	66.35
2.55	65.93
2.6	65.5
2.65	65.06
2.7	64.6
2.75	64.14
2.8	63.66
2.85	63.18
2.9	62.69
2.95	62.19
3	61.69
3.05	61.17
3.1	60.65
3.15	60.13
3.2	59.6
3.25	59.07
3.3	58.54
3.35	58
3.4	57.46
3.45	56.92
3.5	56.38
3.55	55.84
3.6	55.3
3.65	54.77
3.7	54.23
3.75	53.7
3.8	53.17
3.85	52.65
3.9	52.13
3.95	51.62
4	51.11
4.05	50.61
4.1	50.12
4.15	49.64
4.2	49.16
4.25	48.7
4.3	48.25
4.35	47.8
4.4	47.37
4.45	46.95
4.5	46.55
4.55	46.16
4.6	45.78
4.65	45.42
4.7	45.08
4.75	44.75
4.8	44.43
4.85	44.14
4.9	43.86
4.95	43.61
5	43.37
5.05	43.16
5.1	42.96
5.15	42.79
5.2	42.64
5.25	42.51
5.3	42.41
5.35	42.33
5.4	42.28
5.45	42.25
5.5	42.25



==> data/Driver_accel_t.txt <==
1.55	-0.03
1.6	-0.07
1.65	-0.1
1.7	-0.14
1.75	-0.17
1.8	-0.2
1.85	-0.24
1.9	-0.27
1.95	-0.3
2	-0.34
2.05	-0.37
2.1	-0.4
2.15	-0.43
2.2	-0.46
2.25	-0.49
2.3	-0.52
2.35	-0.55
2.4	-0.58
2.45	-0.61
2.5	-0.64
2.55	-0.67
2.6	-0.7
2.65	-0.73
2.7	-0.76
2.75	-0.79
2.8	-0.81
2.85	-0.84
2.9	-0.87
2.95	-0.89
3	-0.92
3.05	-0.94
3.1	-0.97
3.15	-0.99
3.2	-1.02
3.25	-1.04
3.3	-1.07
3.35	-1.09
3.4	-1.11
3.45	-1.13
3.5	-1.15
3.55	-1.18
3.6	-1.2
3.65	-1.22
3.7	-1.24
3.75	-1.26
3.8	-1.28
3.85	-1.3
3.9	-1.31
3.95	-1.33
4	-1.35
4.05	-1.37
4.1	-1.38
4.15	-1.4
4.2	-1.42
4.25	-1.43
4.3	-1.45
4.35	-1.46
4.4	-1.48
4.45	-1.49
4.5	-1.5
4.55	-1.52
4.6	-1.53
4.65	-1.54
4.7	-1.55
4.75	-1.56
4.8	-1.57
4.85	-1.58
4.9	-1.59
4.95	-1.6
5	-1.61
5.05	-1.62
5.1	-1.63
5.15	-1.64
5.2	-1.65
5.25	-1.65
5.3	-1.66
5.35	-1.67
5.4	-1.67
5.45	-1.68
5.5	-1.68
5.55	-1.69
5.6	-1.69
5.65	-1.69
5.7	-1.7
5.75	-1.7
5.8	-1.7
5.85	-1.7
5.9	-1.71
5.95	-1.71
6	-1.71
6.05	-1.71
6.1	-1.71
6.15	-1.71
6.2	-1.71
6.25	-1.71
6.3	-1.71
6.35	-1.71
6.4	-1.7
6.45	-1.7
6.5	-1.7
6.55	-1.7
6.6	-1.69
6.65	-1.69
6.7	-1.68
6.75	-1.68
6.8	-1.67
6.85	-1.67
6.9	-1.66
6.95	-1.66
7	-1.65
7.05	-1.65
7.1	-1.64
7.15	-1.63
7.2	-1.62
7.25	-1.62
7.3	-1.61
7.35	-1.6
7.4	-1.59
7.45	-1.58
7.5	-1.57
7.55	-1.56
7.6	-1.55
7.65	-1.54
7.7	-1.53
7.75	-1.52
7.8	-1.51
7.85	-1.5
7.9	-1.49
7.95	-1.48
8	-1.47
8.05	-1.45
8.1	-1.44
8.15	-1.43
8.2	-1.42
8.25	-1.4
8.3	-1.39
8.35	-1.38
8.4	-1.36
8.45	-1.35
8.5	-1.33
8.55	-1.32
8.6	-1.3
8.65	-1.29
8.7	-1.27
8.75	-1.26
8.8	-1.24
8.85	-1.23
8.9	-1.21
8.95	-1.2
9	-1.18
9.05	-1.17
9.1	-1.15
9.15	-1.13
9.2	-1.12
9.25	-1.1
9.3	-1.08
9.35	-1.07
9.4	-1.05
9.45	-1.03
9.5	-1.02
9.55	-1
9.6	-0.98
9.65	-0.97
9.7	-0.95
9.75	-0.93
9.8	-0.91
9.85	-0.9
9.9	-0.88
9.95	-0.86
10	-0.84
10.05	-0.83
10.1	-0.81
10.15	-0.79
10.2	-0.77
10.25	-0.76
10.3	-0.74
10.35	-0.72
10.4	-0.7
10.45	-0.69
10.5	-0.67
10.55	-0.65
10.6	-0.63
10.65	-0.62
10.7	-0.6
10.75	-0.58
10.8	-0.57
10.85	-0.55
10.9	-0.53
10.95	-0.52
11	-0.5
11.05	-0.48
11.1	-0.47
11.15	-0.45
11.2	-0.44
11.25	-0.42
11.3	-0.4
11.35	-0.39
11.4	-0.37
11.45	-0.36
11.5	-0.34
11.55	-0.33
11.6	-0.31
11.65	-0.3
11.7	-0.29
11.75	-0.27
11.8	-0.26
11.85	-0.24
11.9	-0.23
11.95	-0.22
12	-0.21
12.05	-0.19
12.1	-0.18
12.15	-0.17
12.2	-0.16
12.25	-0.15
12.3	-0.14
12.35	-0.13
12.4	-0.12
12.45	-0.11
12.5	-0.1
12.55	-0.09
12.6	-0.08
12.65	-0.07
12.7	-0.06
12.75	-0.06
12.8	-0.05
12.85	-0.04
12.9	-0.04
12.95	-0.03
13	-0.03
13.05	-0.02
13.1	-0.02
13.15	-0.01
13.2	-0.01
13.25	-0.01
13.3	0
13.35	0
13.4	0
13.45	0
13.5	0
13.55	0
13.6	0
13.65	0
13.7	0


==> data/Driver_speed_t.txt <==
1.55	71.04
1.6	71.03
1.65	71.01
1.7	70.99
1.75	70.96
1.8	70.92
1.85	70.88
1.9	70.83
1.95	70.77
2	70.71
2.05	70.65
2.1	70.58
2.15	70.5
2.2	70.42
2.25	70.33
2.3	70.23
2.35	70.13
2.4	70.03
2.45	69.92
2.5	69.8
2.55	69.68
2.6	69.55
2.65	69.42
2.7	69.28
2.75	69.14
2.8	69
2.85	68.85
2.9	68.69
2.95	68.53
3	68.36
3.05	68.19
3.1	68.02
3.15	67.84
3.2	67.66
3.25	67.47
3.3	67.28
3.35	67.08
3.4	66.88
3.45	66.68
3.5	66.47
3.55	66.26
3.6	66.04
3.65	65.82
3.7	65.6
3.75	65.37
3.8	65.14
3.85	64.91
3.9	64.67
3.95	64.43
4	64.19
4.05	63.95
4.1	63.7
4.15	63.44
4.2	63.19
4.25	62.93
4.3	62.67
4.35	62.41
4.4	62.14
4.45	61.87
4.5	61.6
4.55	61.33
4.6	61.06
4.65	60.78
4.7	60.5
4.75	60.22
4.8	59.94
4.85	59.65
4.9	59.36
4.95	59.07
5	58.78
5.05	58.49
5.1	58.2
5.15	57.9
5.2	57.61
5.25	57.31
5.3	57.01
5.35	56.71
5.4	56.41
5.45	56.11
5.5	55.81
5.55	55.5
5.6	55.2
5.65	54.89
5.7	54.59
5.75	54.28
5.8	53.98
5.85	53.67
5.9	53.36
5.95	53.05
6	52.75
6.05	52.44
6.1	52.13
6.15	51.82
6.2	51.52
6.25	51.21
6.3	50.9
6.35	50.59
6.4	50.29
6.45	49.98
6.5	49.68
6.55	49.37
6.6	49.07
6.65	48.76
6.7	48.46
6.75	48.16
6.8	47.86
6.85	47.55
6.9	47.26
6.95	46.96
7	46.66
7.05	46.36
7.1	46.07
7.15	45.77
7.2	45.48
7.25	45.19
7.3	44.9
7.35	44.61
7.4	44.33
7.45	44.04
7.5	43.76
7.55	43.48
7.6	43.2
7.65	42.92
7.7	42.64
7.75	42.37
7.8	42.1
7.85	41.83
7.9	41.56
7.95	41.29
8	41.03
8.05	40.77
8.1	40.51
8.15	40.25
8.2	40
8.25	39.75
8.3	39.5
8.35	39.25
8.4	39
8.45	38.76
8.5	38.52
8.55	38.28
8.6	38.05
8.65	37.82
8.7	37.59
8.75	37.36
8.8	37.14
8.85	36.91
8.9	36.7
8.95	36.48
9	36.27
9.05	36.06
9.1	35.85
9.15	35.65
9.2	35.45
9.25	35.25
9.3	35.05
9.35	34.86
9.4	34.67
9.45	34.48
9.5	34.3
9.55	34.12
9.6	33.94
9.65	33.77
9.7	33.6
9.75	33.43
9.8	33.27
9.85	33.11
9.9	32.95
9.95	32.79
10	32.64
10.05	32.49
10.1	32.35
10.15	32.2
10.2	32.06
10.25	31.93
10.3	31.8
10.35	31.67
10.4	31.54
10.45	31.42
10.5	31.29
10.55	31.18
10.6	31.06
10.65	30.95
10.7	30.84
10.75	30.74
10.8	30.64
10.85	30.54
10.9	30.44
10.95	30.35
11	30.26
11.05	30.17
11.1	30.09
11.15	30.01
11.2	29.93
11.25	29.85
11.3	29.78
11.35	29.71
11.4	29.64
11.45	29.58
11.5	29.52
11.55	29.46
11.6	29.4
11.65	29.35
11.7	29.3
11.75	29.25
11.8	29.2
11.85	29.16
11.9	29.11
11.95	29.08
12	29.04
12.05	29
12.1	28.97
12.15	28.94
12.2	28.91
12.25	28.88
12.3	28.86
12.35	28.84
12.4	28.82
12.45	28.8
12.5	28.78
12.55	28.76
12.6	28.75
12.65	28.74
12.7	28.72
12.75	28.71
12.8	28.7
12.85	28.7
12.9	28.69
12.95	28.68
13	28.68
13.05	28.68
13.1	28.67
13.15	28.67
13.2	28.67
13.25	28.67
13.3	28.67
13.35	28.67
13.4	28.67
13.45	28.67
13.5	28.67
13.55	28.67
13.6	28.67
13.65	28.67
13.7	28.67


==> data/ISO22179_maximum_jerk_profile.txt <==
  2.00   5.00000000
  2.10   5.00000000
  2.20   5.00000000
  2.30   5.00000000
  2.40   5.00000000
  2.50   5.00000000
  2.60   5.00000000
  2.70   5.00000000
  2.80   5.00000000
  2.90   5.00000000
  3.00   5.00000000
  3.10   5.00000000
  3.20   5.00000000
  3.30   5.00000000
  3.40   5.00000000
  3.50   5.00000000
  3.60   5.00000000
  3.70   5.00000000
  3.80   5.00000000
  3.90   5.00000000
  4.00   5.00000000
  4.10   5.00000000
  4.20   5.00000000
  4.30   5.00000000
  4.40   5.00000000
  4.50   5.00000000
  4.60   5.00000000
  4.70   5.00000000
  4.80   5.00000000
  4.90   5.00000000
  5.00   5.00000000
  5.10   4.98333333
  5.20   4.96666667
  5.30   4.95000000
  5.40   4.93333333
  5.50   4.91666667
  5.60   4.90000000
  5.70   4.88333333
  5.80   4.86666667
  5.90   4.85000000
  6.00   4.83333333
  6.10   4.81666667
  6.20   4.80000000
  6.30   4.78333333
  6.40   4.76666667
  6.50   4.75000000
  6.60   4.73333333
  6.70   4.71666667
  6.80   4.70000000
  6.90   4.68333333
  7.00   4.66666667
  7.10   4.65000000
  7.20   4.63333333
  7.30   4.61666667
  7.40   4.60000000
  7.50   4.58333333
  7.60   4.56666667
  7.70   4.55000000
  7.80   4.53333333
  7.90   4.51666667
  8.00   4.50000000
  8.10   4.48333333
  8.20   4.46666667
  8.30   4.45000000
  8.40   4.43333333
  8.50   4.41666667
  8.60   4.40000000
  8.70   4.38333333
  8.80   4.36666667
  8.90   4.35000000
  9.00   4.33333333
  9.10   4.31666667
  9.20   4.30000000
  9.30   4.28333333
  9.40   4.26666667
  9.50   4.25000000
  9.60   4.23333333
  9.70   4.21666667
  9.80   4.20000000
  9.90   4.18333333
 10.00   4.16666667
 10.10   4.15000000
 10.20   4.13333333
 10.30   4.11666667
 10.40   4.10000000
 10.50   4.08333333
 10.60   4.06666667
 10.70   4.05000000
 10.80   4.03333333
 10.90   4.01666667
 11.00   4.00000000
 11.10   3.98333333
 11.20   3.96666667
 11.30   3.95000000
 11.40   3.93333333
 11.50   3.91666667
 11.60   3.90000000
 11.70   3.88333333
 11.80   3.86666667
 11.90   3.85000000
 12.00   3.83333333
 12.10   3.81666667
 12.20   3.80000000
 12.30   3.78333333
 12.40   3.76666667
 12.50   3.75000000
 12.60   3.73333333
 12.70   3.71666667
 12.80   3.70000000
 12.90   3.68333333
 13.00   3.66666667
 13.10   3.65000000
 13.20   3.63333333
 13.30   3.61666667
 13.40   3.60000000
 13.50   3.58333333
 13.60   3.56666667
 13.70   3.55000000
 13.80   3.53333333
 13.90   3.51666667
 14.00   3.50000000
 14.10   3.48333333
 14.20   3.46666667
 14.30   3.45000000
 14.40   3.43333333
 14.50   3.41666667
 14.60   3.40000000
 14.70   3.38333333
 14.80   3.36666667
 14.90   3.35000000
 15.00   3.33333333
 15.10   3.31666667
 15.20   3.30000000
 15.30   3.28333333
 15.40   3.26666667
 15.50   3.25000000
 15.60   3.23333333
 15.70   3.21666667
 15.80   3.20000000
 15.90   3.18333333
 16.00   3.16666667
 16.10   3.15000000
 16.20   3.13333333
 16.30   3.11666667
 16.40   3.10000000
 16.50   3.08333333
 16.60   3.06666667
 16.70   3.05000000
 16.80   3.03333333
 16.90   3.01666667
 17.00   3.00000000
 17.10   2.98333333
 17.20   2.96666667
 17.30   2.95000000
 17.40   2.93333333
 17.50   2.91666667
 17.60   2.90000000
 17.70   2.88333333
 17.80   2.86666667
 17.90   2.85000000
 18.00   2.83333333
 18.10   2.81666667
 18.20   2.80000000
 18.30   2.78333333
 18.40   2.76666667
 18.50   2.75000000
 18.60   2.73333333
 18.70   2.71666667
 18.80   2.70000000
 18.90   2.68333333
 19.00   2.66666667
 19.10   2.65000000
 19.20   2.63333333
 19.30   2.61666667
 19.40   2.60000000
 19.50   2.58333333
 19.60   2.56666667
 19.70   2.55000000
 19.80   2.53333333
 19.90   2.51666667
 20.00   2.50000000
 20.10   2.50000000
 20.20   2.50000000
 20.30   2.50000000
 20.40   2.50000000
 20.50   2.50000000
 20.60   2.50000000
 20.70   2.50000000
 20.80   2.50000000
 20.90   2.50000000
 21.00   2.50000000
 21.10   2.50000000
 21.20   2.50000000
 21.30   2.50000000
 21.40   2.50000000
 21.50   2.50000000
 21.60   2.50000000
 21.70   2.50000000
 21.80   2.50000000
 21.90   2.50000000
 22.00   2.50000000
 22.10   2.50000000
 22.20   2.50000000
 22.30   2.50000000
 22.40   2.50000000
 22.50   2.50000000
 22.60   2.50000000
 22.70   2.50000000
 22.80   2.50000000
 22.90   2.50000000
 23.00   2.50000000
 23.10   2.50000000
 23.20   2.50000000
 23.30   2.50000000
 23.40   2.50000000
 23.50   2.50000000
 23.60   2.50000000
 23.70   2.50000000
 23.80   2.50000000
 23.90   2.50000000
 24.00   2.50000000
 24.10   2.50000000
 24.20   2.50000000
 24.30   2.50000000
 24.40   2.50000000
 24.50   2.50000000
 24.60   2.50000000
 24.70   2.50000000
 24.80   2.50000000
 24.90   2.50000000
 25.00   2.50000000
 25.10   2.50000000
 25.20   2.50000000
 25.30   2.50000000
 25.40   2.50000000
 25.50   2.50000000
 25.60   2.50000000
 25.70   2.50000000
 25.80   2.50000000
 25.90   2.50000000
 26.00   2.50000000
 26.10   2.50000000
 26.20   2.50000000
 26.30   2.50000000
 26.40   2.50000000
 26.50   2.50000000
 26.60   2.50000000
 26.70   2.50000000
 26.80   2.50000000
 26.90   2.50000000
 27.00   2.50000000
 27.10   2.50000000
 27.20   2.50000000
 27.30   2.50000000
 27.40   2.50000000
 27.50   2.50000000
 27.60   2.50000000
 27.70   2.50000000
 27.80   2.50000000
 27.90   2.50000000
 28.00   2.50000000
 28.10   2.50000000
 28.20   2.50000000
 28.30   2.50000000
 28.40   2.50000000
 28.50   2.50000000
 28.60   2.50000000
 28.70   2.50000000
 28.80   2.50000000
 28.90   2.50000000
 29.00   2.50000000
 29.10   2.50000000
 29.20   2.50000000
 29.30   2.50000000
 29.40   2.50000000
 29.50   2.50000000
 29.60   2.50000000
 29.70   2.50000000
 29.80   2.50000000
 29.90   2.50000000
 30.00   2.50000000


==> data/angle_calc_DLL.txt <==
  0.00   0.00002900
  0.05   0.00020100
  0.10   0.00053500
  0.15   0.00102100
  0.20   0.00164800
  0.25   0.00240800
  0.30   0.00329000
  0.35   0.00428500
  0.40   0.00538400
  0.45   0.00657800
  0.50   0.00785800
  0.55   0.00921500
  0.60   0.01064200
  0.65   0.01213000
  0.70   0.01367100
  0.75   0.01525800
  0.80   0.01688200
  0.85   0.01853800
  0.90   0.02021700
  0.95   0.02191300
  1.00   0.02361900
  1.05   0.02532900
  1.10   0.02703700
  1.15   0.02873600
  1.20   0.03042200
  1.25   0.03208700
  1.30   0.03372800
  1.35   0.03533800
  1.40   0.03691400
  1.45   0.03844900
  1.50   0.03994100
  1.55   0.04138400
  1.60   0.04277500
  1.65   0.04410900
  1.70   0.04538400
  1.75   0.04659500
  1.80   0.04774000
  1.85   0.04881500
  1.90   0.04981800
  1.95   0.05074700
  2.00   0.05159800
  2.05   0.05237000
  2.10   0.05306200
  2.15   0.05367000
  2.20   0.05419400
  2.25   0.05463300
  2.30   0.05498600
  2.35   0.05525100
  2.40   0.05542800
  2.45   0.05551600
  2.50   0.05551600
  2.55   0.05542800
  2.60   0.05525100
  2.65   0.05498600
  2.70   0.05463300
  2.75   0.05419400
  2.80   0.05367000
  2.85   0.05306200
  2.90   0.05237000
  2.95   0.05159800
  3.00   0.05074700
  3.05   0.04981800
  3.10   0.04881500
  3.15   0.04774000
  3.20   0.04659500
  3.25   0.04538400
  3.30   0.04410900
  3.35   0.04277500
  3.40   0.04138400
  3.45   0.03994100
  3.50   0.03844900
  3.55   0.03691400
  3.60   0.03533800
  3.65   0.03372800
  3.70   0.03208700
  3.75   0.03042200
  3.80   0.02873600
  3.85   0.02703700
  3.90   0.02532900
  3.95   0.02361900
  4.00   0.02191300
  4.05   0.02021700
  4.10   0.01853800
  4.15   0.01688200
  4.20   0.01525800
  4.25   0.01367100
  4.30   0.01213000
  4.35   0.01064200
  4.40   0.00921500
  4.45   0.00785800
  4.50   0.00657800
  4.55   0.00538400
  4.60   0.00428500
  4.65   0.00329000
  4.70   0.00240800
  4.75   0.00164800
  4.80   0.00102100
  4.85   0.00053500
  4.90   0.00020100
  4.95   0.00002900
  5.00   0.00000000


==> data/angle_calc_Vissim.txt <==
  0.00  -0.00000000
  0.05   0.00000900
  0.10   0.00007000
  0.15   0.00021600
  0.20   0.00046900
  0.25   0.00084100
  0.30   0.00133400
  0.35   0.00195100
  0.40   0.00268700
  0.45   0.00353900
  0.50   0.00449900
  0.55   0.00556200
  0.60   0.00671900
  0.65   0.00796300
  0.70   0.00928600
  0.75   0.01068000
  0.80   0.01213700
  0.85   0.01364900
  0.90   0.01521000
  0.95   0.01681000
  1.00   0.01844400
  1.05   0.02010300
  1.10   0.02178100
  1.15   0.02347000
  1.20   0.02516600
  1.25   0.02686000
  1.30   0.02854800
  1.35   0.03022200
  1.40   0.03187900
  1.45   0.03351100
  1.50   0.03511400
  1.55   0.03668300
  1.60   0.03821400
  1.65   0.03970100
  1.70   0.04114000
  1.75   0.04252700
  1.80   0.04385800
  1.85   0.04513100
  1.90   0.04634000
  1.95   0.04748200
  2.00   0.04855600
  2.05   0.04955800
  2.10   0.05048400
  2.15   0.05133400
  2.20   0.05210500
  2.25   0.05279500
  2.30   0.05340300
  2.35   0.05392600
  2.40   0.05436400
  2.45   0.05471600
  2.50   0.05498100
  2.55   0.05515800
  2.60   0.05524700
  2.65   0.05524800
  2.70   0.05516100
  2.75   0.05498700
  2.80   0.05472500
  2.85   0.05437700
  2.90   0.05394300
  2.95   0.05342400
  3.00   0.05282200
  3.05   0.05213900
  3.10   0.05137600
  3.15   0.05053400
  3.20   0.04961700
  3.25   0.04862700
  3.30   0.04756500
  3.35   0.04643600
  3.40   0.04524100
  3.45   0.04398400
  3.50   0.04266800
  3.55   0.04129800
  3.60   0.03987600
  3.65   0.03840600
  3.70   0.03689400
  3.75   0.03534200
  3.80   0.03375700
  3.85   0.03214200
  3.90   0.03050300
  3.95   0.02884400
  4.00   0.02717200
  4.05   0.02549200
  4.10   0.02380900
  4.15   0.02213000
  4.20   0.02046100
  4.25   0.01880900
  4.30   0.01718000
  4.35   0.01558100
  4.40   0.01401900
  4.45   0.01250200
  4.50   0.01103600
  4.55   0.00963100
  4.60   0.00829400
  4.65   0.00703300
  4.70   0.00585600
  4.75   0.00477300
  4.80   0.00379200
  4.85   0.00292200
  4.90   0.00217400
  4.95   0.00155500
  5.00   0.00107700


==> data/lat_pos_DLL.txt <==
  0.00   0.00000000
  0.05   0.00003448
  0.10   0.00027167
  0.15   0.00090299
  0.20   0.00210775
  0.25   0.00405344
  0.30   0.00689593
  0.35   0.01077977
  0.40   0.01583841
  0.45   0.02219448
  0.50   0.02996000
  0.55   0.03923668
  0.60   0.05011615
  0.65   0.06268019
  0.70   0.07700103
  0.75   0.09314156
  0.80   0.11115561
  0.85   0.13108817
  0.90   0.15297569
  0.95   0.17684628
  1.00   0.20272000
  1.05   0.23060909
  1.10   0.26051823
  1.15   0.29244480
  1.20   0.32637911
  1.25   0.36230469
  1.30   0.40019849
  1.35   0.44003118
  1.40   0.48176737
  1.45   0.52536589
  1.50   0.57078000
  1.55   0.61795769
  1.60   0.66684191
  1.65   0.71737080
  1.70   0.76947799
  1.75   0.82309281
  1.80   0.87814057
  1.85   0.93454278
  1.90   0.99221745
  1.95   1.05107929
  2.00   1.11104000
  2.05   1.17200850
  2.10   1.23389119
  2.15   1.29659221
  2.20   1.36001367
  2.25   1.42405594
  2.30   1.48861785
  2.35   1.55359699
  2.40   1.61888993
  2.45   1.68439250
  2.50   1.75000000
  2.55   1.81560750
  2.60   1.88111007
  2.65   1.94640301
  2.70   2.01138215
  2.75   2.07594406
  2.80   2.13998633
  2.85   2.20340779
  2.90   2.26610881
  2.95   2.32799150
  3.00   2.38896000
  3.05   2.44892071
  3.10   2.50778255
  3.15   2.56545722
  3.20   2.62185943
  3.25   2.67690719
  3.30   2.73052201
  3.35   2.78262920
  3.40   2.83315809
  3.45   2.88204231
  3.50   2.92922000
  3.55   2.97463411
  3.60   3.01823263
  3.65   3.05996882
  3.70   3.09980151
  3.75   3.13769531
  3.80   3.17362089
  3.85   3.20755520
  3.90   3.23948177
  3.95   3.26939091
  4.00   3.29728000
  4.05   3.32315372
  4.10   3.34702431
  4.15   3.36891183
  4.20   3.38884439
  4.25   3.40685844
  4.30   3.42299897
  4.35   3.43731981
  4.40   3.44988385
  4.45   3.46076332
  4.50   3.47004000
  4.55   3.47780552
  4.60   3.48416159
  4.65   3.48922023
  4.70   3.49310407
  4.75   3.49594656
  4.80   3.49789225
  4.85   3.49909701
  4.90   3.49972833
  4.95   3.49996552
  5.00   3.50000000


==> data/lat_pos_Vissim.txt <==
  0.05   0.00000000
  0.10   0.00003500
  0.15   0.00027200
  0.20   0.00090600
  0.25   0.00211400
  0.30   0.00406700
  0.35   0.00692300
  0.40   0.01082800
  0.45   0.01591900
  0.50   0.02232300
  0.55   0.03015800
  0.60   0.03953000
  0.65   0.05053900
  0.70   0.06327300
  0.75   0.07781300
  0.80   0.09423200
  0.85   0.11259300
  0.90   0.13295100
  0.95   0.15535200
  1.00   0.17983300
  1.05   0.20642300
  1.10   0.23514300
  1.15   0.26600700
  1.20   0.29902000
  1.25   0.33418000
  1.30   0.37148000
  1.35   0.41090200
  1.40   0.45242500
  1.45   0.49602000
  1.50   0.54165100
  1.55   0.58927800
  1.60   0.63885200
  1.65   0.69032200
  1.70   0.74363000
  1.75   0.79871000
  1.80   0.85549600
  1.85   0.91391400
  1.90   0.97388200
  1.95   1.03531300
  2.00   1.09811400
  2.05   1.16218800
  2.10   1.22743400
  2.15   1.29374600
  2.20   1.36101700
  2.25   1.42913400
  2.30   1.49798200
  2.35   1.56744400
  2.40   1.63740100
  2.45   1.70773200
  2.50   1.77831600
  2.55   1.84902700
  2.60   1.91974400
  2.65   1.99034300
  2.70   2.06070000
  2.75   2.13069300
  2.80   2.20020100
  2.85   2.26910500
  2.90   2.33728500
  2.95   2.40462800
  3.00   2.47102100
  3.05   2.53635400
  3.10   2.60052100
  3.15   2.66342100
  3.20   2.72495600
  3.25   2.78503100
  3.30   2.84355900
  3.35   2.90045600
  3.40   2.95564300
  3.45   3.00904900
  3.50   3.06060500
  3.55   3.11025200
  3.60   3.15793400
  3.65   3.20360400
  3.70   3.24721900
  3.75   3.28874500
  3.80   3.32815400
  3.85   3.36542500
  3.90   3.40054400
  3.95   3.43350500
  4.00   3.46430800
  4.05   3.49296100
  4.10   3.51948000
  4.15   3.54388900
  4.20   3.56622000
  4.25   3.58651100
  4.30   3.60480900
  4.35   3.62117000
  4.40   3.63565800
  4.45   3.64834500
  4.50   3.65931200
  4.55   3.66864700
  4.60   3.67644900
  4.65   3.68282600
  4.70   3.68789500
  4.75   3.69178200
  4.80   3.69462400
  4.85   3.69656800
  4.90   3.69777100
  4.95   3.69840100
  5.00   3.69863700
  5.05   3.69867100


==> graphics/02_Stress_Testing_Method/subsection_StressTestingLong/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat

==> graphics/02_Stress_Testing_Method/subsection_StressTestingLong/relevant_STM.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'relevant_STM.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{685.43853786bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34660995)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{graphics/02_Stress_Testing_Method/subsection_StressTestingLong/relevant_STM.pdf}}%
    \put(0.31019746,0.14749341){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_{2,1}$\end{tabular}}}}%
    \put(0.32497743,0.09066555){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_{3,1}$\end{tabular}}}}%
    \put(0.55389342,0.20664956){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_{1,2}$\end{tabular}}}}%
    \put(0.53638636,0.14865756){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_{2,2}$\end{tabular}}}}%
    \put(0.51778507,0.09066555){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_{3,2}$\end{tabular}}}}%
    \put(0.72704015,0.20664956){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_{1,3}$\end{tabular}}}}%
    \put(0.75001793,0.14865756){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_{2,3}$\end{tabular}}}}%
    \put(0.73886192,0.08974457){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_{3,3}$\end{tabular}}}}%
    \put(0.02526315,0.14622049){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$EGO$\end{tabular}}}}%
    \put(0.1486416,0.25848873){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t_{1}^{TVC}$\end{tabular}}}}%
    \put(0.24383634,0.28529642){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t_{2}^{TVC}$\end{tabular}}}}%
    \put(0.33832729,0.31113309){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t_{3}^{TVC}$\end{tabular}}}}%
    \put(0.35062346,0.20362507){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_{1,1}$\end{tabular}}}}%
    \put(0.3529164,0.005){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$TVC_{1}$\end{tabular}}}}%
    \put(0.4861674,0.33520527){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t_{max}^{TVC}$\end{tabular}}}}%
    \put(0.90,0.1976366){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$Lane_{1}$\end{tabular}}}}%
    \put(0.90,0.14292695){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$Lane_{2}$\end{tabular}}}}%
    \put(0.90,0.08821774){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$Lane_{3}$\end{tabular}}}}%
    \put(0.56543427,0.005){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$TVC_{2}$\end{tabular}}}}%
    \put(0.76889788,0.005){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$TVC_{3}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{graphics/02_Stress_Testing_Method/subsection_StressTestingLong/relevant_STM.pdf}}%
  \end{picture}%
\endgroup%


==> graphics/02_Stress_Testing_Method/subsection_StressTestingLong/ttc_TVC.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ttc_TVC.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{685.43853786bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34780917)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{graphics/02_Stress_Testing_Method/subsection_StressTestingLong/ttc_TVC.pdf}}%
    \put(0.31019746,0.23970416){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_{2,1}$\end{tabular}}}}%
    \put(0.32497743,0.1828763){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_{3,1}$\end{tabular}}}}%
    \put(0.55389342,0.29886031){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_{1,2}$\end{tabular}}}}%
    \put(0.53638636,0.2408683){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_{2,2}$\end{tabular}}}}%
    \put(0.51778507,0.1828763){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_{3,2}$\end{tabular}}}}%
    \put(0.72704015,0.29886031){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_{1,3}$\end{tabular}}}}%
    \put(0.75001793,0.2408683){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_{2,3}$\end{tabular}}}}%
    \put(0.73886192,0.18195532){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_{3,3}$\end{tabular}}}}%
    \put(0.02526315,0.23843124){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$EGO$\end{tabular}}}}%
    \put(0.16457504,0.14168944){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$ttc_{2,1}$\end{tabular}}}}%
    \put(0.35062346,0.29583582){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_{1,1}$\end{tabular}}}}%
    \put(0.88787275,0.28984735){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$Lane_{1}$\end{tabular}}}}%
    \put(0.8889668,0.2351377){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$Lane_{2}$\end{tabular}}}}%
    \put(0.8889668,0.18042849){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$Lane_{3}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{graphics/02_Stress_Testing_Method/subsection_StressTestingLong/ttc_TVC.pdf}}%
    \put(0.17802594,0.12490407){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$ttc_{3,1}$\end{tabular}}}}%
    \put(0.19263383,0.10726205){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$ttc_{1,1}$\end{tabular}}}}%
    \put(0.25283235,0.09020501){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$ttc_{3,2}$\end{tabular}}}}%
    \put(0.26610367,0.07307977){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$ttc_{2,2}$\end{tabular}}}}%
    \put(0.28163558,0.0554721){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$ttc_{1,2}$\end{tabular}}}}%
    \put(0.37603768,0.03934611){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$ttc_{1,3}$\end{tabular}}}}%
    \put(0.38885574,0.02340198){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$ttc_{2,3}$\end{tabular}}}}%
    \put(0.40084,0.00820261){\color[rgb]{0.16862745,0.16470588,0.16078431}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$ttc_{3,3}$\end{tabular}}}}%
    \put(0.86843604,0.337){\color[rgb]{0.86666667,0.16470588,0.16862745}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t_{max}^{TVC}$\end{tabular}}}}%
    \put(0.67571134,0.337){\color[rgb]{0.86666667,0.16470588,0.16862745}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t_{3}^{TVC}$\end{tabular}}}}%
    \put(0.46194298,0.337){\color[rgb]{0.86666667,0.16470588,0.16862745}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t_{2}^{TVC}$\end{tabular}}}}%
    \put(0.25050576,0.337){\color[rgb]{0.86666667,0.16470588,0.16862745}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t_{1}^{TVC}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> graphics/02_Stress_Testing_Method/subsection_TestMethodDescription/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat

==> graphics/ISO22179_maximum_jerk_profile.txt <==
  2.00   5.00000000
  2.10   5.00000000
  2.20   5.00000000
  2.30   5.00000000
  2.40   5.00000000
  2.50   5.00000000
  2.60   5.00000000
  2.70   5.00000000
  2.80   5.00000000
  2.90   5.00000000
  3.00   5.00000000
  3.10   5.00000000
  3.20   5.00000000
  3.30   5.00000000
  3.40   5.00000000
  3.50   5.00000000
  3.60   5.00000000
  3.70   5.00000000
  3.80   5.00000000
  3.90   5.00000000
  4.00   5.00000000
  4.10   5.00000000
  4.20   5.00000000
  4.30   5.00000000
  4.40   5.00000000
  4.50   5.00000000
  4.60   5.00000000
  4.70   5.00000000
  4.80   5.00000000
  4.90   5.00000000
  5.00   5.00000000
  5.10   4.98333333
  5.20   4.96666667
  5.30   4.95000000
  5.40   4.93333333
  5.50   4.91666667
  5.60   4.90000000
  5.70   4.88333333
  5.80   4.86666667
  5.90   4.85000000
  6.00   4.83333333
  6.10   4.81666667
  6.20   4.80000000
  6.30   4.78333333
  6.40   4.76666667
  6.50   4.75000000
  6.60   4.73333333
  6.70   4.71666667
  6.80   4.70000000
  6.90   4.68333333
  7.00   4.66666667
  7.10   4.65000000
  7.20   4.63333333
  7.30   4.61666667
  7.40   4.60000000
  7.50   4.58333333
  7.60   4.56666667
  7.70   4.55000000
  7.80   4.53333333
  7.90   4.51666667
  8.00   4.50000000
  8.10   4.48333333
  8.20   4.46666667
  8.30   4.45000000
  8.40   4.43333333
  8.50   4.41666667
  8.60   4.40000000
  8.70   4.38333333
  8.80   4.36666667
  8.90   4.35000000
  9.00   4.33333333
  9.10   4.31666667
  9.20   4.30000000
  9.30   4.28333333
  9.40   4.26666667
  9.50   4.25000000
  9.60   4.23333333
  9.70   4.21666667
  9.80   4.20000000
  9.90   4.18333333
 10.00   4.16666667
 10.10   4.15000000
 10.20   4.13333333
 10.30   4.11666667
 10.40   4.10000000
 10.50   4.08333333
 10.60   4.06666667
 10.70   4.05000000
 10.80   4.03333333
 10.90   4.01666667
 11.00   4.00000000
 11.10   3.98333333
 11.20   3.96666667
 11.30   3.95000000
 11.40   3.93333333
 11.50   3.91666667
 11.60   3.90000000
 11.70   3.88333333
 11.80   3.86666667
 11.90   3.85000000
 12.00   3.83333333
 12.10   3.81666667
 12.20   3.80000000
 12.30   3.78333333
 12.40   3.76666667
 12.50   3.75000000
 12.60   3.73333333
 12.70   3.71666667
 12.80   3.70000000
 12.90   3.68333333
 13.00   3.66666667
 13.10   3.65000000
 13.20   3.63333333
 13.30   3.61666667
 13.40   3.60000000
 13.50   3.58333333
 13.60   3.56666667
 13.70   3.55000000
 13.80   3.53333333
 13.90   3.51666667
 14.00   3.50000000
 14.10   3.48333333
 14.20   3.46666667
 14.30   3.45000000
 14.40   3.43333333
 14.50   3.41666667
 14.60   3.40000000
 14.70   3.38333333
 14.80   3.36666667
 14.90   3.35000000
 15.00   3.33333333
 15.10   3.31666667
 15.20   3.30000000
 15.30   3.28333333
 15.40   3.26666667
 15.50   3.25000000
 15.60   3.23333333
 15.70   3.21666667
 15.80   3.20000000
 15.90   3.18333333
 16.00   3.16666667
 16.10   3.15000000
 16.20   3.13333333
 16.30   3.11666667
 16.40   3.10000000
 16.50   3.08333333
 16.60   3.06666667
 16.70   3.05000000
 16.80   3.03333333
 16.90   3.01666667
 17.00   3.00000000
 17.10   2.98333333
 17.20   2.96666667
 17.30   2.95000000
 17.40   2.93333333
 17.50   2.91666667
 17.60   2.90000000
 17.70   2.88333333
 17.80   2.86666667
 17.90   2.85000000
 18.00   2.83333333
 18.10   2.81666667
 18.20   2.80000000
 18.30   2.78333333
 18.40   2.76666667
 18.50   2.75000000
 18.60   2.73333333
 18.70   2.71666667
 18.80   2.70000000
 18.90   2.68333333
 19.00   2.66666667
 19.10   2.65000000
 19.20   2.63333333
 19.30   2.61666667
 19.40   2.60000000
 19.50   2.58333333
 19.60   2.56666667
 19.70   2.55000000
 19.80   2.53333333
 19.90   2.51666667
 20.00   2.50000000
 20.10   2.50000000
 20.20   2.50000000
 20.30   2.50000000
 20.40   2.50000000
 20.50   2.50000000
 20.60   2.50000000
 20.70   2.50000000
 20.80   2.50000000
 20.90   2.50000000
 21.00   2.50000000
 21.10   2.50000000
 21.20   2.50000000
 21.30   2.50000000
 21.40   2.50000000
 21.50   2.50000000
 21.60   2.50000000
 21.70   2.50000000
 21.80   2.50000000
 21.90   2.50000000
 22.00   2.50000000
 22.10   2.50000000
 22.20   2.50000000
 22.30   2.50000000
 22.40   2.50000000
 22.50   2.50000000
 22.60   2.50000000
 22.70   2.50000000
 22.80   2.50000000
 22.90   2.50000000
 23.00   2.50000000
 23.10   2.50000000
 23.20   2.50000000
 23.30   2.50000000
 23.40   2.50000000
 23.50   2.50000000
 23.60   2.50000000
 23.70   2.50000000
 23.80   2.50000000
 23.90   2.50000000
 24.00   2.50000000
 24.10   2.50000000
 24.20   2.50000000
 24.30   2.50000000
 24.40   2.50000000
 24.50   2.50000000
 24.60   2.50000000
 24.70   2.50000000
 24.80   2.50000000
 24.90   2.50000000
 25.00   2.50000000
 25.10   2.50000000
 25.20   2.50000000
 25.30   2.50000000
 25.40   2.50000000
 25.50   2.50000000
 25.60   2.50000000
 25.70   2.50000000
 25.80   2.50000000
 25.90   2.50000000
 26.00   2.50000000
 26.10   2.50000000
 26.20   2.50000000
 26.30   2.50000000
 26.40   2.50000000
 26.50   2.50000000
 26.60   2.50000000
 26.70   2.50000000
 26.80   2.50000000
 26.90   2.50000000
 27.00   2.50000000
 27.10   2.50000000
 27.20   2.50000000
 27.30   2.50000000
 27.40   2.50000000
 27.50   2.50000000
 27.60   2.50000000
 27.70   2.50000000
 27.80   2.50000000
 27.90   2.50000000
 28.00   2.50000000
 28.10   2.50000000
 28.20   2.50000000
 28.30   2.50000000
 28.40   2.50000000
 28.50   2.50000000
 28.60   2.50000000
 28.70   2.50000000
 28.80   2.50000000
 28.90   2.50000000
 29.00   2.50000000
 29.10   2.50000000
 29.20   2.50000000
 29.30   2.50000000
 29.40   2.50000000
 29.50   2.50000000
 29.60   2.50000000
 29.70   2.50000000
 29.80   2.50000000
 29.90   2.50000000
 30.00   2.50000000


==> graphics/Zeichnung.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zeichnung.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{320.53884453bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68216328)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{graphics/Zeichnung.pdf}}%
    \put(0.2752481,0.51489568){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Longitudinal Manuevers\end{tabular}}}}%
    \put(0.6611658,0.51297679){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Longitudinal Manuevers\end{tabular}}}}%
    \put(0.48775415,0.63909555){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Manuever Selection\end{tabular}}}}%
    \put(0.45561276,0.39245377){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Parameter Identification\end{tabular}}}}%
    \put(0.26448442,0.33527606){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Traffic Vehicle Parameters\end{tabular}}}}%
    \put(0.66794167,0.33737742){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Ego Vehicle Parameters\end{tabular}}}}%
    \put(0.28864989,0.18397962){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Deterministic Testing\end{tabular}}}}%
    \put(0.7047151,0.18292899){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Stochastic Testing\end{tabular}}}}%
    \put(0.45675702,0.03898728){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Detected Concrete Scenarios\end{tabular}}}}%
    \put(0.00917177,0.63997021){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Accident Database\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> graphics/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat
